The "Giraffe": Discovery of a stripped red giant in an interacting binary with a ${\sim}2~M_\odot$ lower giant

We report the discovery of a stripped giant + lower giant binary, 2M04123153+6738486 (2M0412), identified during a search for non-interacting compact object-star binaries. 2M0412 is an evolved ($T_{\rm eff, giant}\simeq4000$ K), luminous ($L_{\rm giant}\simeq150~L_\odot$) red giant in a circular $P=81.2$ day binary. 2M0412 is a known variable star previously classified as a semi-regular variable. The cross-correlation functions of follow-up Keck/HIRES and LBT/PEPSI spectra show an RV-variable second component with implied mass ratio $q=M_{\rm giant}/M_{\rm comp}\simeq0.20\pm0.01$. The ASAS-SN, ATLAS, TESS and ZTF light curves show that the giant is a Roche lobe filling ellipsoidal variable with an inclination of $49.4^\circ{}\pm{0.3^{\circ}}$, and a giant mass of $M_{\rm giant}=0.38\pm0.01~ M_\odot$ for a distance of $\simeq3.7$ kpc. The mass of the giant indicates that its envelope has been stripped. The giant companion on the lower red giant branch has a mass of $M_{\rm comp}=1.91\pm0.03~M_\odot$ with $T_{\rm eff, comp}\simeq5000$ K, $L_{\rm comp}\simeq60~L_\odot$ and $R_{\rm comp}\simeq11~R_\odot$. We also identify an orbital phase dependent, broad $\rm H\alpha$ emission line which could indicate ongoing accretion from the stripped red giant onto the companion.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
